UNIC: Universal Classification Models via Multi-teacher Distillation

Pretrained models have become a commodity and offer strong results on a broad range of tasks. In this work, we focus on classification and seek to learn a unique encoder able to take from several complementary pretrained models. We aim at even stronger generalization across a variety of classification tasks. We propose to learn such an encoder via multi-teacher distillation. We first thoroughly analyse standard distillation when driven by multiple strong teachers with complementary strengths. Guided by this analysis, we gradually propose improvements to the basic distillation setup. Among those, we enrich the architecture of the encoder with a ladder of expendable projectors, which increases the impact of intermediate features during distillation, and we introduce teacher dropping, a regularization mechanism that better balances the teachers' influence. Our final distillation strategy leads to student models of the same capacity as any of the teachers, while retaining or improving upon the performance of the best teacher for each task. Project page and code: https://europe.naverlabs.com/unic

==> tex/res/data_c_d_deit_p025.csv <==
5.073665380477905273e-01
5.437994599342346191e-01
5.568765401840209961e-01
5.536472201347351074e-01
5.498136281967163086e-01
5.497289896011352539e-01
5.509462952613830566e-01
5.515871644020080566e-01
5.519090294837951660e-01
5.523386001586914062e-01
5.526603460311889648e-01
5.535157918930053711e-01
5.539178252220153809e-01
5.544774532318115234e-01
5.550306439399719238e-01
5.553452968597412109e-01
5.555703639984130859e-01
5.557928681373596191e-01
5.556930899620056152e-01
5.564072728157043457e-01
5.558357238769531250e-01
5.564703345298767090e-01
5.562222003936767578e-01
5.561749935150146484e-01
5.562470555305480957e-01
5.563412308692932129e-01
5.564075708389282227e-01
5.565405488014221191e-01
5.565065145492553711e-01
5.562725067138671875e-01
5.563888549804687500e-01
5.565028786659240723e-01
5.563073158264160156e-01
5.566820502281188965e-01
5.562654733657836914e-01
5.566166639328002930e-01
5.564485788345336914e-01
5.566486716270446777e-01
5.562968850135803223e-01
5.561671257019042969e-01
5.568185448646545410e-01
5.563230514526367188e-01
5.563548803329467773e-01
5.566047430038452148e-01
5.562696456909179688e-01
5.563501119613647461e-01
5.565594434738159180e-01
5.565183758735656738e-01
5.565706491470336914e-01
5.562520623207092285e-01
5.563892722129821777e-01
5.563672780990600586e-01
5.562196373939514160e-01
5.564474463462829590e-01
5.563325881958007812e-01
5.563076734542846680e-01
5.563634634017944336e-01
5.562871098518371582e-01
5.563168525695800781e-01
5.560058951377868652e-01
5.563886165618896484e-01
5.561900734901428223e-01
5.561912059783935547e-01
5.562449097633361816e-01
5.562878847122192383e-01
5.561088919639587402e-01
5.563545227050781250e-01
5.562859177589416504e-01
5.561463832855224609e-01
5.561261177062988281e-01
5.562698841094970703e-01
5.561702847480773926e-01
5.562173724174499512e-01
5.562469959259033203e-01
5.558992028236389160e-01
5.561758279800415039e-01
5.560609102249145508e-01
5.559100508689880371e-01
5.560218095779418945e-01
5.561794638633728027e-01
5.559926629066467285e-01
5.559903979301452637e-01
5.560730695724487305e-01
5.561447739601135254e-01
5.560611486434936523e-01
5.560077428817749023e-01
5.559701919555664062e-01
5.559425950050354004e-01
5.558810830116271973e-01
5.560762286186218262e-01
5.558563470840454102e-01
5.558578372001647949e-01
5.558810830116271973e-01
5.557644367218017578e-01
5.556730031967163086e-01
5.557878017425537109e-01
5.558683276176452637e-01
5.559639334678649902e-01
5.558174252510070801e-01
5.556889176368713379e-01
5.558665990829467773e-01
5.557730793952941895e-01
5.559705495834350586e-01
5.558502674102783203e-01
5.555793046951293945e-01
5.553612112998962402e-01
5.554947257041931152e-01
5.555626749992370605e-01
5.555371642112731934e-01
5.555153489112854004e-01
5.554971694946289062e-01
5.555432438850402832e-01
5.554209351539611816e-01
5.552054047584533691e-01
5.553568601608276367e-01
5.552728176116943359e-01
5.550866723060607910e-01
5.550955533981323242e-01
5.551841259002685547e-01
5.550965666770935059e-01
5.551417469978332520e-01
5.550125837326049805e-01
5.550262928009033203e-01
5.550798177719116211e-01
5.548970103263854980e-01
5.550538301467895508e-01
5.548455119132995605e-01
5.549213886260986328e-01
5.546373128890991211e-01
5.546999573707580566e-01
5.548308491706848145e-01
5.545608997344970703e-01
5.546184778213500977e-01
5.543559193611145020e-01
5.545387864112854004e-01
5.543320178985595703e-01
5.544343590736389160e-01
5.540653467178344727e-01
5.541254281997680664e-01
5.542782545089721680e-01
5.542610883712768555e-01
5.538221597671508789e-01
5.542029142379760742e-01
5.540223717689514160e-01
5.540393590927124023e-01
5.540889501571655273e-01
5.538690090179443359e-01
5.538546442985534668e-01
5.536287426948547363e-01
5.536134839057922363e-01
5.536361336708068848e-01
5.533827543258666992e-01
5.534678101539611816e-01
5.537555217742919922e-01
5.534535646438598633e-01
5.533186793327331543e-01
5.533428788185119629e-01
5.532540678977966309e-01
5.532925128936767578e-01
5.531098842620849609e-01
5.530273914337158203e-01
5.530846118927001953e-01
5.529695153236389160e-01
5.529981255531311035e-01
5.528940558433532715e-01
5.527840852737426758e-01
5.527110695838928223e-01
5.526390671730041504e-01
5.528047680854797363e-01
5.525138974189758301e-01
5.524826645851135254e-01
5.523794293403625488e-01
5.523654222488403320e-01
5.524135231971740723e-01
5.524322390556335449e-01
5.523348450660705566e-01
5.522813796997070312e-01
5.521798133850097656e-01
5.520619750022888184e-01
5.521161556243896484e-01
5.522576570510864258e-01
5.521463751792907715e-01
5.521018505096435547e-01
5.518981814384460449e-01
5.519784688949584961e-01
5.521205663681030273e-01
5.518571734428405762e-01
5.517904162406921387e-01
5.517771244049072266e-01
5.518288612365722656e-01
5.517867207527160645e-01
5.517778992652893066e-01
5.516589879989624023e-01
5.518503785133361816e-01
5.520003437995910645e-01
5.517222881317138672e-01
5.516427755355834961e-01
5.515753626823425293e-01
5.517704486846923828e-01
5.518883466720581055e-01


==> tex/res/data_c_d_deit_p050.csv <==
5.187240839004516602e-01
6.029582023620605469e-01
6.324464678764343262e-01
6.249722242355346680e-01
6.154807209968566895e-01
6.130540370941162109e-01
6.126185059547424316e-01
6.133229136466979980e-01
6.131326556205749512e-01
6.117567420005798340e-01
6.128935813903808594e-01
6.135689020156860352e-01
6.151396632194519043e-01
6.149883866310119629e-01
6.159738898277282715e-01
6.164820790290832520e-01
6.166540980339050293e-01
6.164385080337524414e-01
6.166088581085205078e-01
6.167064309120178223e-01
6.168306469917297363e-01
6.167936325073242188e-01
6.165578365325927734e-01
6.163920164108276367e-01
6.165221333503723145e-01
6.163523793220520020e-01
6.164174079895019531e-01
6.163597702980041504e-01
6.160265207290649414e-01
6.159375309944152832e-01
6.158303022384643555e-01
6.156768202781677246e-01
6.157069802284240723e-01
6.152421832084655762e-01
6.149421930313110352e-01
6.148415803909301758e-01
6.148647069931030273e-01
6.149889230728149414e-01
6.144375205039978027e-01
6.144252419471740723e-01
6.144614219665527344e-01
6.140509843826293945e-01
6.137456297874450684e-01
6.138029098510742188e-01
6.132478117942810059e-01
6.135631799697875977e-01
6.129698753356933594e-01
6.126821041107177734e-01
6.129930019378662109e-01
6.126447916030883789e-01
6.125244498252868652e-01
6.125714182853698730e-01
6.123356223106384277e-01
6.118763685226440430e-01
6.120882630348205566e-01
6.119247078895568848e-01
6.123446226119995117e-01
6.114918589591979980e-01
6.117480993270874023e-01
6.117988824844360352e-01
6.117355227470397949e-01
6.116194128990173340e-01
6.112640500068664551e-01
6.115964055061340332e-01
6.112903356552124023e-01
6.118286252021789551e-01
6.113781332969665527e-01
6.113618612289428711e-01
6.115143299102783203e-01
6.110334992408752441e-01
6.113005280494689941e-01
6.110724806785583496e-01
6.109960079193115234e-01
6.106969714164733887e-01
6.100195646286010742e-01
6.101671457290649414e-01
6.107879281044006348e-01
6.103770136833190918e-01
6.099725365638732910e-01
6.102421283721923828e-01
6.100671291351318359e-01
6.100036501884460449e-01
6.094251275062561035e-01
6.095492243766784668e-01
6.092819571495056152e-01
6.095501184463500977e-01
6.096822619438171387e-01
6.091541051864624023e-01
6.090164184570312500e-01
6.089829802513122559e-01
6.091874837875366211e-01
6.093424558639526367e-01
6.085290312767028809e-01
6.086014509201049805e-01
6.087496280670166016e-01
6.080595850944519043e-01
6.080915927886962891e-01
6.073690056800842285e-01
6.067293882369995117e-01
6.075573563575744629e-01
6.071428060531616211e-01
6.075455546379089355e-01
6.070663928985595703e-01
6.066024303436279297e-01
6.061478853225708008e-01
6.057139635086059570e-01
6.058055758476257324e-01
6.055854558944702148e-01
6.054065227508544922e-01
6.048255562782287598e-01
6.049898266792297363e-01
6.050330400466918945e-01
6.043696999549865723e-01
6.041874289512634277e-01
6.039370298385620117e-01
6.035099029541015625e-01
6.034448742866516113e-01
6.029129624366760254e-01
6.026976108551025391e-01
6.024588942527770996e-01
6.023452877998352051e-01
6.023809909820556641e-01
6.026269197463989258e-01
6.022829413414001465e-01
6.017252802848815918e-01
6.016571521759033203e-01
6.009446978569030762e-01
6.005890965461730957e-01
5.999579429626464844e-01
6.003834009170532227e-01
5.993518233299255371e-01
5.994945168495178223e-01
5.991265177726745605e-01
5.989813208580017090e-01
5.979012846946716309e-01
5.977203845977783203e-01
5.981048941612243652e-01
5.972163081169128418e-01
5.969403386116027832e-01
5.965595841407775879e-01
5.960757732391357422e-01
5.956784486770629883e-01
5.954084992408752441e-01
5.952635407447814941e-01
5.942738056182861328e-01
5.938093662261962891e-01
5.935758352279663086e-01
5.928979516029357910e-01
5.928284525871276855e-01
5.928478240966796875e-01
5.924921631813049316e-01
5.923485755920410156e-01
5.917211771011352539e-01
5.915299654006958008e-01
5.913316011428833008e-01
5.909792184829711914e-01
5.905287265777587891e-01
5.903635621070861816e-01
5.896807312965393066e-01
5.891041159629821777e-01
5.885446071624755859e-01
5.883426666259765625e-01
5.880334973335266113e-01
5.878608822822570801e-01
5.877590179443359375e-01
5.871854424476623535e-01
5.866356492042541504e-01
5.865967273712158203e-01
5.859015583992004395e-01
5.857900381088256836e-01
5.855811834335327148e-01
5.851265788078308105e-01
5.851324200630187988e-01
5.844936966896057129e-01
5.844171047210693359e-01
5.843551754951477051e-01
5.837751030921936035e-01
5.836342573165893555e-01
5.834466814994812012e-01
5.828015208244323730e-01
5.828197598457336426e-01
5.827286839485168457e-01
5.825532674789428711e-01
5.820163488388061523e-01
5.818598866462707520e-01
5.817307829856872559e-01
5.818634629249572754e-01
5.811502933502197266e-01
5.812284946441650391e-01
5.813256502151489258e-01
5.812146067619323730e-01
5.810086727142333984e-01
5.808447003364562988e-01
5.807927250862121582e-01
5.802477002143859863e-01
5.806381106376647949e-01
5.804963707923889160e-01
5.806117057800292969e-01
5.805461406707763672e-01
5.807184576988220215e-01


==> tex/res/data_c_d_deit_p100.csv <==
5.655694007873535156e-01
7.773164510726928711e-01
8.573086857795715332e-01
8.464049100875854492e-01
8.138442635536193848e-01
7.941529750823974609e-01
7.826028466224670410e-01
7.735553979873657227e-01
7.649669051170349121e-01
7.562910318374633789e-01
7.508867979049682617e-01
7.494137287139892578e-01
7.473084330558776855e-01
7.462210059165954590e-01
7.445910573005676270e-01
7.433724999427795410e-01
7.417745590209960938e-01
7.413163185119628906e-01
7.399931550025939941e-01
7.385833263397216797e-01
7.368300557136535645e-01
7.359706163406372070e-01
7.344514727592468262e-01
7.334327697753906250e-01
7.323008775711059570e-01
7.315624356269836426e-01
7.304226756095886230e-01
7.297934889793395996e-01
7.286108732223510742e-01
7.277170419692993164e-01
7.268778681755065918e-01
7.256320118904113770e-01
7.247350811958312988e-01
7.240886688232421875e-01
7.233759760856628418e-01
7.221394777297973633e-01
7.217210531234741211e-01
7.204915881156921387e-01
7.198444604873657227e-01
7.186344861984252930e-01
7.180013656616210938e-01
7.174900770187377930e-01
7.165150642395019531e-01
7.163605093955993652e-01
7.153870463371276855e-01
7.147930264472961426e-01
7.144237756729125977e-01
7.135518193244934082e-01
7.133020162582397461e-01
7.133254408836364746e-01
7.124043107032775879e-01
7.114480137825012207e-01
7.080374956130981445e-01
7.114698886871337891e-01
7.101966738700866699e-01
7.105830907821655273e-01
7.103403210639953613e-01
7.089570760726928711e-01
7.091974616050720215e-01
7.079921960830688477e-01
7.085160017013549805e-01
7.068563699722290039e-01
7.074012756347656250e-01
7.061241865158081055e-01
7.070273756980895996e-01
7.057924270629882812e-01
7.048923373222351074e-01
7.048376798629760742e-01
7.035629153251647949e-01
7.031328082084655762e-01
7.027315497398376465e-01
7.010852098464965820e-01
6.998073458671569824e-01
6.999837756156921387e-01
6.995466351509094238e-01
6.984599828720092773e-01
6.992312669754028320e-01
6.972273588180541992e-01
6.963491439819335938e-01
6.954163312911987305e-01
6.948972344398498535e-01
6.938496232032775879e-01
6.940681934356689453e-01
6.930322647094726562e-01
6.940322518348693848e-01
6.917099356651306152e-01
6.905905008316040039e-01
6.898395419120788574e-01
6.885218620300292969e-01
6.877052783966064453e-01
6.869621276855468750e-01
6.865546703338623047e-01
6.849723458290100098e-01
6.845437884330749512e-01
6.837342381477355957e-01
6.844367980957031250e-01
6.811995506286621094e-01
6.809513568878173828e-01
6.802058219909667969e-01
6.794002056121826172e-01
6.778506636619567871e-01
6.786859631538391113e-01
6.775064468383789062e-01
6.752199530601501465e-01
6.756508946418762207e-01
6.735463142395019531e-01
6.728101968765258789e-01
6.717516779899597168e-01
6.704628467559814453e-01
6.686424016952514648e-01
6.680030822753906250e-01
6.668344736099243164e-01
6.670811772346496582e-01
6.650741696357727051e-01
6.645659804344177246e-01
6.641007661819458008e-01
6.625558733940124512e-01
6.603631377220153809e-01
6.586855649948120117e-01
6.574677824974060059e-01
6.561501026153564453e-01
6.548675298690795898e-01
6.543288826942443848e-01
6.524319648742675781e-01
6.524257063865661621e-01
6.508332490921020508e-01
6.505303382873535156e-01
6.483649015426635742e-01
6.468278765678405762e-01
6.464039683341979980e-01
6.463001370429992676e-01
6.430613398551940918e-01
6.417412757873535156e-01
6.405555009841918945e-01
6.402503252029418945e-01
6.373151540756225586e-01
6.363651156425476074e-01
6.350849270820617676e-01
6.340255737304687500e-01
6.334830522537231445e-01
6.312496662139892578e-01
6.294854879379272461e-01
6.285721659660339355e-01
6.272747516632080078e-01
6.257704496383666992e-01
6.245300769805908203e-01
6.235527396202087402e-01
6.223950386047363281e-01
6.221030950546264648e-01
6.213365197181701660e-01
6.199290752410888672e-01
6.180391907691955566e-01
6.158237457275390625e-01
6.145341396331787109e-01
6.135981678962707520e-01
6.123109459877014160e-01
6.107176542282104492e-01
6.102266907691955566e-01
6.088035702705383301e-01
6.077294349670410156e-01
6.069183945655822754e-01
6.047061085700988770e-01
6.041221618652343750e-01
6.030605435371398926e-01
6.014899015426635742e-01
5.998919606208801270e-01
5.989528894424438477e-01
5.979692935943603516e-01
5.971667766571044922e-01
5.961512327194213867e-01
5.956578254699707031e-01
5.946672558784484863e-01
5.935525298118591309e-01
5.929982662200927734e-01
5.916501283645629883e-01
5.902215838432312012e-01
5.901419520378112793e-01
5.889639854431152344e-01
5.884363055229187012e-01
5.869733691215515137e-01
5.861591696739196777e-01
5.856939554214477539e-01
5.843380093574523926e-01
5.843778252601623535e-01
5.835089683532714844e-01
5.828899145126342773e-01
5.823872089385986328e-01
5.817236900329589844e-01
5.810609459877014160e-01
5.808985829353332520e-01
5.805293321609497070e-01
5.797370076179504395e-01
5.799071788787841797e-01
5.795847773551940918e-01
5.791249871253967285e-01
5.784341096878051758e-01
5.791156291961669922e-01
5.778603553771972656e-01
5.778315067291259766e-01
5.779251456260681152e-01


==> tex/res/data_c_d_dino_p025.csv <==
4.926334917545318604e-01
4.562005698680877686e-01
4.431234896183013916e-01
4.463527798652648926e-01
4.501863718032836914e-01
4.502710402011871338e-01
4.490537345409393311e-01
4.484128355979919434e-01
4.480910003185272217e-01
4.476613700389862061e-01
4.473396837711334229e-01
4.464842081069946289e-01
4.460822045803070068e-01
4.455225169658660889e-01
4.449693560600280762e-01
4.446547031402587891e-01
4.444296061992645264e-01
4.442071318626403809e-01
4.443069100379943848e-01
4.435927271842956543e-01
4.441642761230468750e-01
4.435296952724456787e-01
4.437777996063232422e-01
4.438250362873077393e-01
4.437529742717742920e-01
4.436587989330291748e-01
4.435924589633941650e-01
4.434594511985778809e-01
4.434935152530670166e-01
4.437274932861328125e-01
4.436111748218536377e-01
4.434971213340759277e-01
4.436926841735839844e-01
4.433179795742034912e-01
4.437345266342163086e-01
4.433833360671997070e-01
4.435514211654663086e-01
4.433513283729553223e-01
4.437031149864196777e-01
4.438329041004180908e-01
4.431814551353454590e-01
4.436769485473632812e-01
4.436451494693756104e-01
4.433952867984771729e-01
4.437303543090820312e-01
4.436499178409576416e-01
4.434405565261840820e-01
4.434815943241119385e-01
4.434293508529663086e-01
4.437479376792907715e-01
4.436107575893402100e-01
4.436327517032623291e-01
4.437803328037261963e-01
4.435525834560394287e-01
4.436674118041992188e-01
4.436923563480377197e-01
4.436365365982055664e-01
4.437128901481628418e-01
4.436831772327423096e-01
4.439941048622131348e-01
4.436113834381103516e-01
4.438099265098571777e-01
4.438087642192840576e-01
4.437551200389862061e-01
4.437121152877807617e-01
4.438911080360412598e-01
4.436454772949218750e-01
4.437141120433807373e-01
4.438536167144775391e-01
4.438739120960235596e-01
4.437300860881805420e-01
4.438297450542449951e-01
4.437826275825500488e-01
4.437530338764190674e-01
4.441007971763610840e-01
4.438241720199584961e-01
4.439390897750854492e-01
4.440899789333343506e-01
4.439781904220581055e-01
4.438205659389495850e-01
4.440073072910308838e-01
4.440095722675323486e-01
4.439269304275512695e-01
4.438552260398864746e-01
4.439388811588287354e-01
4.439922869205474854e-01
4.440298080444335938e-01
4.440574049949645996e-01
4.441189169883728027e-01
4.439237713813781738e-01
4.441436231136322021e-01
4.441421627998352051e-01
4.441189169883728027e-01
4.442355334758758545e-01
4.443269670009613037e-01
4.442122280597686768e-01
4.441317021846771240e-01
4.440360963344573975e-01
4.441826045513153076e-01
4.443110823631286621e-01
4.441334009170532227e-01
4.442268908023834229e-01
4.440294802188873291e-01
4.441497623920440674e-01
4.444207251071929932e-01
4.446388185024261475e-01
4.445052742958068848e-01
4.444373548030853271e-01
4.444628655910491943e-01
4.444846212863922119e-01
4.445028305053710938e-01
4.444567561149597168e-01
4.445790350437164307e-01
4.447945952415466309e-01
4.446431398391723633e-01
4.447272121906280518e-01
4.449133574962615967e-01
4.449044167995452881e-01
4.448159039020538330e-01
4.449034333229064941e-01
4.448582530021667480e-01
4.449874460697174072e-01
4.449737370014190674e-01
4.449202120304107666e-01
4.451029896736145020e-01
4.449461996555328369e-01
4.451544880867004395e-01
4.450786113739013672e-01
4.453627169132232666e-01
4.453000724315643311e-01
4.451691508293151855e-01
4.454391300678253174e-01
4.453815221786499023e-01
4.456440508365631104e-01
4.454612433910369873e-01
4.456680119037628174e-01
4.455656707286834717e-01
4.459346830844879150e-01
4.458745718002319336e-01
4.457217454910278320e-01
4.457389116287231445e-01
4.461778700351715088e-01
4.457971155643463135e-01
4.459776580333709717e-01
4.459606409072875977e-01
4.459110498428344727e-01
4.461310207843780518e-01
4.461453557014465332e-01
4.463712573051452637e-01
4.463865160942077637e-01
4.463638961315155029e-01
4.466172456741333008e-01
4.465322196483612061e-01
4.462445080280303955e-01
4.465464651584625244e-01
4.466813504695892334e-01
4.466571211814880371e-01
4.467459619045257568e-01
4.467074871063232422e-01
4.468901157379150391e-01
4.469726085662841797e-01
4.469153881072998047e-01
4.470304846763610840e-01
4.470018744468688965e-01
4.471059441566467285e-01
4.472159445285797119e-01
4.472889304161071777e-01
4.473609626293182373e-01
4.471952319145202637e-01
4.474861323833465576e-01
4.475173354148864746e-01
4.476206004619598389e-01
4.476345777511596680e-01
4.475864768028259277e-01
4.475677609443664551e-01
4.476651549339294434e-01
4.477186203002929688e-01
4.478201866149902344e-01
4.479380249977111816e-01
4.478838443756103516e-01
4.477423727512359619e-01
4.478536546230316162e-01
4.478981792926788330e-01
4.481018483638763428e-01
4.480215311050415039e-01
4.478794634342193604e-01
4.481428563594818115e-01
4.482095837593078613e-01
4.482228755950927734e-01
4.481711387634277344e-01
4.482133090496063232e-01
4.482221305370330811e-01
4.483410120010375977e-01
4.481496512889862061e-01
4.479996860027313232e-01
4.482777416706085205e-01
4.483572244644165039e-01
4.484246671199798584e-01
4.482295513153076172e-01
4.481116831302642822e-01


==> tex/res/data_c_d_dino_p050.csv <==
4.812759160995483398e-01
3.970417976379394531e-01
3.675535321235656738e-01
3.750277757644653320e-01
3.845193088054656982e-01
3.869459629058837891e-01
3.873814642429351807e-01
3.866771161556243896e-01
3.868673443794250488e-01
3.882432579994201660e-01
3.871063888072967529e-01
3.864310979843139648e-01
3.848603665828704834e-01
3.850115835666656494e-01
3.840261101722717285e-01
3.835179209709167480e-01
3.833458721637725830e-01
3.835614919662475586e-01
3.833911716938018799e-01
3.832935690879821777e-01
3.831693828105926514e-01
3.832063674926757812e-01
3.834421634674072266e-01
3.836079835891723633e-01
3.834778666496276855e-01
3.836476504802703857e-01
3.835825622081756592e-01
3.836402297019958496e-01
3.839734792709350586e-01
3.840624690055847168e-01
3.841697275638580322e-01
3.843231797218322754e-01
3.842930197715759277e-01
3.847577869892120361e-01
3.850578069686889648e-01
3.851584196090698242e-01
3.851353228092193604e-01
3.850111067295074463e-01
3.855625092983245850e-01
3.855747878551483154e-01
3.855385780334472656e-01
3.859490156173706055e-01
3.862544000148773193e-01
3.861971199512481689e-01
3.867521882057189941e-01
3.864367902278900146e-01
3.870301246643066406e-01
3.873178958892822266e-01
3.870069980621337891e-01
3.873552083969116211e-01
3.874755203723907471e-01
3.874286115169525146e-01
3.876643776893615723e-01
3.881236612796783447e-01
3.879117071628570557e-01
3.880752623081207275e-01
3.876554071903228760e-01
3.885081112384796143e-01
3.882519006729125977e-01
3.882011473178863525e-01
3.882644772529602051e-01
3.883805572986602783e-01
3.887359797954559326e-01
3.884035944938659668e-01
3.887096643447875977e-01
3.881713449954986572e-01
3.886218667030334473e-01
3.886381685733795166e-01
3.884856998920440674e-01
3.889665007591247559e-01
3.886994719505310059e-01
3.889275193214416504e-01
3.890039622783660889e-01
3.893030285835266113e-01
3.899804055690765381e-01
3.898328244686126709e-01
3.892120718955993652e-01
3.896229565143585205e-01
3.900274634361267090e-01
3.897579014301300049e-01
3.899328410625457764e-01
3.899963200092315674e-01
3.905748724937438965e-01
3.904507458209991455e-01
3.907180726528167725e-01
3.904498815536499023e-01
3.903177380561828613e-01
3.908458948135375977e-01
3.909835815429687500e-01
3.910170197486877441e-01
3.908125460147857666e-01
3.906575441360473633e-01
3.914709687232971191e-01
3.913985490798950195e-01
3.912504017353057861e-01
3.919404149055480957e-01
3.919084072113037109e-01
3.926310241222381592e-01
3.932706415653228760e-01
3.924426436424255371e-01
3.928571939468383789e-01
3.924544453620910645e-01
3.929336369037628174e-01
3.933975994586944580e-01
3.938521146774291992e-01
3.942860662937164307e-01
3.941944241523742676e-01
3.944145143032073975e-01
3.945935070514678955e-01
3.951744139194488525e-01
3.950101733207702637e-01
3.949669897556304932e-01
3.956303000450134277e-01
3.958125710487365723e-01
3.960629701614379883e-01
3.964901268482208252e-01
3.965550959110260010e-01
3.970870673656463623e-01
3.973024189472198486e-01
3.975410759449005127e-01
3.976547122001647949e-01
3.976190090179443359e-01
3.973730802536010742e-01
3.977170586585998535e-01
3.982747197151184082e-01
3.983428180217742920e-01
3.990553319454193115e-01
3.994109034538269043e-01
4.000420868396759033e-01
3.996165990829467773e-01
4.006481766700744629e-01
4.005055129528045654e-01
4.008735120296478271e-01
4.010186493396759033e-01
4.020986855030059814e-01
4.022795855998992920e-01
4.018951058387756348e-01
4.027836918830871582e-01
4.030596911907196045e-01
4.034404158592224121e-01
4.039242267608642578e-01
4.043215811252593994e-01
4.045915007591247559e-01
4.047364592552185059e-01
4.057261943817138672e-01
4.061906039714813232e-01
4.064241647720336914e-01
4.071020483970642090e-01
4.071715772151947021e-01
4.071521759033203125e-01
4.075078368186950684e-01
4.076514244079589844e-01
4.082788527011871338e-01
4.084700644016265869e-01
4.086683988571166992e-01
4.090207815170288086e-01
4.094712436199188232e-01
4.096364080905914307e-01
4.103192687034606934e-01
4.108959138393402100e-01
4.114553630352020264e-01
4.116573035717010498e-01
4.119665324687957764e-01
4.121391475200653076e-01
4.122410118579864502e-01
4.128145873546600342e-01
4.133643507957458496e-01
4.134033024311065674e-01
4.140984714031219482e-01
4.142099618911743164e-01
4.144188463687896729e-01
4.148734211921691895e-01
4.148675501346588135e-01
4.155062735080718994e-01
4.155829250812530518e-01
4.156447947025299072e-01
4.162248671054840088e-01
4.163657128810882568e-01
4.165533185005187988e-01
4.171984493732452393e-01
4.171802103519439697e-01
4.172713160514831543e-01
4.174467027187347412e-01
4.179836511611938477e-01
4.181401431560516357e-01
4.182692170143127441e-01
4.181365668773651123e-01
4.188497066497802734e-01
4.187715351581573486e-01
4.186743795871734619e-01
4.187854230403900146e-01
4.189912974834442139e-01
4.191552996635437012e-01
4.192073047161102295e-01
4.197522997856140137e-01
4.193618595600128174e-01
4.195036292076110840e-01
4.193882644176483154e-01
4.194538891315460205e-01
4.192815721035003662e-01


==> tex/res/data_c_d_dino_p100.csv <==
4.344305694103240967e-01
2.226835787296295166e-01
1.426913142204284668e-01
1.535950899124145508e-01
1.861557662487030029e-01
2.058470398187637329e-01
2.173971831798553467e-01
2.264446318149566650e-01
2.350330650806427002e-01
2.437089383602142334e-01
2.491132020950317383e-01
2.505862414836883545e-01
2.526915967464447021e-01
2.537789940834045410e-01
2.554089426994323730e-01
2.566275000572204590e-01
2.582254409790039062e-01
2.586836814880371094e-01
2.600068449974060059e-01
2.614166438579559326e-01
2.631699442863464355e-01
2.640294134616851807e-01
2.655484974384307861e-01
2.665672004222869873e-01
2.676991224288940430e-01
2.684375941753387451e-01
2.695772945880889893e-01
2.702064812183380127e-01
2.713891267776489258e-01
2.722829580307006836e-01
2.731221318244934082e-01
2.743680179119110107e-01
2.752649486064910889e-01
2.759113013744354248e-01
2.766240239143371582e-01
2.778605222702026367e-01
2.782789468765258789e-01
2.795084118843078613e-01
2.801555693149566650e-01
2.813655436038970947e-01
2.819986343383789062e-01
2.825099229812622070e-01
2.834849357604980469e-01
2.836394906044006348e-01
2.846129238605499268e-01
2.852070033550262451e-01
2.855762243270874023e-01
2.864481806755065918e-01
2.866979837417602539e-01
2.866745591163635254e-01
2.875957190990447998e-01
2.885519564151763916e-01
2.919625341892242432e-01
2.885301113128662109e-01
2.898033261299133301e-01
2.894169092178344727e-01
2.896596789360046387e-01
2.910429537296295166e-01
2.908025085926055908e-01
2.920078039169311523e-01
2.914839982986450195e-01
2.931436002254486084e-01
2.925987243652343750e-01
2.938758432865142822e-01
2.929726541042327881e-01
2.942076027393341064e-01
2.951076626777648926e-01
2.951623201370239258e-01
2.964370548725128174e-01
2.968671917915344238e-01
2.972684204578399658e-01
2.989147603511810303e-01
3.001926541328430176e-01
3.000162243843078613e-01
3.004533946514129639e-01
3.015400171279907227e-01
3.007687628269195557e-01
3.027726113796234131e-01
3.036508262157440186e-01
3.045836687088012695e-01
3.051027953624725342e-01
3.061504065990447998e-01
3.059318065643310547e-01
3.069677054882049561e-01
3.059677183628082275e-01
3.082900941371917725e-01
3.094094991683959961e-01
3.101604580879211426e-01
3.114781677722930908e-01
3.122946918010711670e-01
3.130378425121307373e-01
3.134453296661376953e-01
3.150276541709899902e-01
3.154562413692474365e-01
3.162657320499420166e-01
3.155631721019744873e-01
3.188004195690155029e-01
3.190486729145050049e-01
3.197941780090332031e-01
3.205997645854949951e-01
3.221493065357208252e-01
3.213140368461608887e-01
3.224935531616210938e-01
3.247800171375274658e-01
3.243491053581237793e-01
3.264536857604980469e-01
3.271898031234741211e-01
3.282483518123626709e-01
3.295371532440185547e-01
3.313575685024261475e-01
3.319968879222869873e-01
3.331654965877532959e-01
3.329188227653503418e-01
3.349258005619049072e-01
3.354339897632598877e-01
3.358992636203765869e-01
3.374440968036651611e-01
3.396368920803070068e-01
3.413144350051879883e-01
3.425322175025939941e-01
3.438499271869659424e-01
3.451324999332427979e-01
3.456711173057556152e-01
3.475680351257324219e-01
3.475742936134338379e-01
3.491667509078979492e-01
3.494696319103240967e-01
3.516350984573364258e-01
3.531721532344818115e-01
3.535960316658020020e-01
3.536998629570007324e-01
3.569386601448059082e-01
3.582586944103240967e-01
3.594444692134857178e-01
3.597497045993804932e-01
3.626848459243774414e-01
3.636348843574523926e-01
3.649151027202606201e-01
3.659743964672088623e-01
3.665169477462768555e-01
3.687503039836883545e-01
3.705145120620727539e-01
3.714278638362884521e-01
3.727252483367919922e-01
3.742295205593109131e-01
3.754699230194091797e-01
3.764472901821136475e-01
3.776049613952636719e-01
3.778969049453735352e-01
3.786634802818298340e-01
3.800709545612335205e-01
3.819608390331268311e-01
3.841762542724609375e-01
3.854658603668212891e-01
3.864018023014068604e-01
3.876890540122985840e-01
3.892823159694671631e-01
3.897733390331268311e-01
3.911964297294616699e-01
3.922705650329589844e-01
3.930816352367401123e-01
3.952939212322235107e-01
3.958778381347656250e-01
3.969394862651824951e-01
3.985100984573364258e-01
4.001080393791198730e-01
4.010471403598785400e-01
4.020307064056396484e-01
4.028331935405731201e-01
4.038487970829010010e-01
4.043421447277069092e-01
4.053327739238739014e-01
4.064474999904632568e-01
4.070017337799072266e-01
4.083498716354370117e-01
4.097784161567687988e-01
4.098580479621887207e-01
4.110360145568847656e-01
4.115637242794036865e-01
4.130266010761260986e-01
4.138408005237579346e-01
4.143060445785522461e-01
4.156619906425476074e-01
4.156222045421600342e-01
4.164910316467285156e-01
4.171100556850433350e-01
4.176127910614013672e-01
4.182763099670410156e-01
4.189390540122985840e-01
4.191014468669891357e-01
4.194706678390502930e-01
4.202630221843719482e-01
4.200928211212158203e-01
4.204152226448059082e-01
4.208750128746032715e-01
4.215658605098724365e-01
4.208844006061553955e-01
4.221396446228027344e-01
4.221685230731964111e-01
4.220748543739318848e-01


==> tex/res/data_divineb_loss_deit.csv <==
1.133876562118530273e+00
9.773865342140197754e-01
8.396180272102355957e-01
7.388134002685546875e-01
6.545276641845703125e-01
5.911202430725097656e-01
5.562624931335449219e-01
5.274546742439270020e-01
5.089667439460754395e-01
4.942898452281951904e-01
4.771981239318847656e-01
4.622225463390350342e-01
4.544114768505096436e-01
4.424502849578857422e-01
4.378287196159362793e-01
4.322340190410614014e-01
4.247577786445617676e-01
4.192228913307189941e-01
4.189383685588836670e-01
4.167843461036682129e-01
4.118149876594543457e-01
4.102587699890136719e-01
4.070004224777221680e-01
4.039877057075500488e-01
4.047729969024658203e-01
4.022054374217987061e-01
4.012072384357452393e-01
3.983915746212005615e-01
3.954882323741912842e-01
3.949337303638458252e-01
3.939116299152374268e-01
3.907024860382080078e-01
3.891973495483398438e-01
3.903418183326721191e-01
3.876790404319763184e-01
3.866738379001617432e-01
3.898659348487854004e-01
3.847061395645141602e-01
3.960647881031036377e-01
3.848158419132232666e-01
3.831305205821990967e-01
3.824140429496765137e-01
3.840120434761047363e-01
3.842439055442810059e-01
3.807746767997741699e-01
3.823152184486389160e-01
3.799541294574737549e-01
3.790472149848937988e-01
3.778531551361083984e-01
3.792996704578399658e-01
3.787649571895599365e-01
3.772687911987304688e-01
3.796471953392028809e-01
3.761832714080810547e-01
3.771286904811859131e-01
3.753915429115295410e-01
3.746410012245178223e-01
3.753419518470764160e-01
3.738680481910705566e-01
3.721932172775268555e-01
3.739067912101745605e-01
3.753817677497863770e-01
3.723508715629577637e-01
3.714123368263244629e-01
3.687919676303863525e-01
3.726707994937896729e-01
3.702632188796997070e-01
3.702202439308166504e-01
3.681074678897857666e-01
3.692434430122375488e-01
3.696420490741729736e-01
3.685083389282226562e-01
3.661312758922576904e-01
3.668912947177886963e-01
3.685818612575531006e-01
3.676207065582275391e-01
3.661304414272308350e-01
3.673125505447387695e-01
3.657906055450439453e-01
3.660917282104492188e-01
3.642260730266571045e-01
3.634674847126007080e-01
3.653756976127624512e-01
3.640732169151306152e-01
3.648642301559448242e-01
3.641336560249328613e-01
3.649783730506896973e-01
3.642615675926208496e-01
3.625622391700744629e-01
3.621677458286285400e-01
3.630815446376800537e-01
3.631222844123840332e-01
3.615076541900634766e-01
3.615572154521942139e-01
3.615279495716094971e-01
3.596453368663787842e-01
3.595197200775146484e-01
3.609979450702667236e-01
3.586341142654418945e-01
3.587553501129150391e-01
3.586313724517822266e-01
3.584600687026977539e-01
3.586092591285705566e-01
3.588080108165740967e-01
3.583546578884124756e-01
3.580088317394256592e-01
3.574186563491821289e-01
3.559183478355407715e-01
3.560547232627868652e-01
3.561669886112213135e-01
3.554588258266448975e-01
3.556534051895141602e-01
3.552401959896087646e-01
3.546921014785766602e-01
3.537725508213043213e-01
3.528724014759063721e-01
3.547915220260620117e-01
3.538647890090942383e-01
3.543035089969635010e-01
3.529031276702880859e-01
3.528264164924621582e-01
3.521642982959747314e-01
3.523761928081512451e-01
3.514635860919952393e-01
3.503630161285400391e-01
3.511144518852233887e-01
3.505293726921081543e-01
3.504802286624908447e-01
3.501956164836883545e-01
3.493870794773101807e-01
3.497290015220642090e-01
3.498741090297698975e-01
3.485641479492187500e-01
3.495515882968902588e-01
3.472003340721130371e-01
3.478277027606964111e-01
3.482506573200225830e-01
3.479385972023010254e-01
3.469838500022888184e-01
3.464792668819427490e-01
3.456654548645019531e-01
3.453747630119323730e-01
3.460556566715240479e-01
3.452820181846618652e-01
3.445987999439239502e-01
3.449031114578247070e-01
3.445199728012084961e-01
3.448430299758911133e-01
3.445236384868621826e-01
3.444416224956512451e-01
3.434551954269409180e-01
3.428265154361724854e-01
3.417804539203643799e-01
3.414677679538726807e-01
3.415265381336212158e-01
3.422913849353790283e-01
3.422583341598510742e-01
3.407225608825683594e-01
3.405137360095977783e-01
3.408192694187164307e-01
3.399411141872406006e-01
3.397606015205383301e-01
3.389097750186920166e-01
3.393648266792297363e-01
3.388486504554748535e-01
3.380905985832214355e-01
3.380112051963806152e-01
3.379701077938079834e-01
3.374671339988708496e-01
3.370633423328399658e-01
3.370441794395446777e-01
3.363033235073089600e-01
3.367032110691070557e-01
3.357299566268920898e-01
3.360572457313537598e-01
3.362441956996917725e-01
3.355868458747863770e-01
3.351801633834838867e-01
3.350961506366729736e-01
3.346964716911315918e-01
3.345628380775451660e-01
3.344356715679168701e-01
3.342449069023132324e-01
3.340284824371337891e-01
3.340535759925842285e-01
3.338053524494171143e-01
3.334814608097076416e-01
3.333767950534820557e-01
3.333088755607604980e-01
3.333739042282104492e-01
3.329971134662628174e-01
3.330248296260833740e-01
3.330044150352478027e-01
3.327533304691314697e-01
3.327780067920684814e-01
3.327671587467193604e-01
3.326698839664459229e-01
3.326752185821533203e-01
3.326402008533477783e-01
3.326446413993835449e-01


==> tex/res/data_divineb_loss_dino.csv <==
1.021344423294067383e+00
7.978383898735046387e-01
6.424911618232727051e-01
5.438224673271179199e-01
4.738606512546539307e-01
4.234592616558074951e-01
3.953057527542114258e-01
3.726008832454681396e-01
3.547024428844451904e-01
3.410815894603729248e-01
3.263499140739440918e-01
3.125349581241607666e-01
3.038634955883026123e-01
2.935129404067993164e-01
2.897719740867614746e-01
2.820045053958892822e-01
2.766836583614349365e-01
2.736793160438537598e-01
2.697771489620208740e-01
2.658473849296569824e-01
2.630148828029632568e-01
2.603482902050018311e-01
2.593915462493896484e-01
2.566087841987609863e-01
2.550334036350250244e-01
2.519266307353973389e-01
2.506657838821411133e-01
2.480898797512054443e-01
2.467343956232070923e-01
2.458237409591674805e-01
2.426814883947372437e-01
2.407557517290115356e-01
2.406228780746459961e-01
2.391871362924575806e-01
2.369449883699417114e-01
2.369898855686187744e-01
2.361092567443847656e-01
2.345900237560272217e-01
2.396177649497985840e-01
2.330900281667709351e-01
2.316160798072814941e-01
2.298804372549057007e-01
2.294014394283294678e-01
2.285369634628295898e-01
2.266068607568740845e-01
2.258317768573760986e-01
2.255443185567855835e-01
2.248680442571640015e-01
2.243698537349700928e-01
2.234519422054290771e-01
2.223911732435226440e-01
2.218982875347137451e-01
2.207898944616317749e-01
2.192800492048263550e-01
2.193827480077743530e-01
2.178295552730560303e-01
2.171877324581146240e-01
2.162920981645584106e-01
2.152244597673416138e-01
2.150797694921493530e-01
2.136524170637130737e-01
2.132086604833602905e-01
2.128010094165802002e-01
2.116914391517639160e-01
2.119212299585342407e-01
2.118840664625167847e-01
2.100733071565628052e-01
2.097612619400024414e-01
2.077217251062393188e-01
2.080244272947311401e-01
2.076013237237930298e-01
2.066444158554077148e-01
2.058683186769485474e-01
2.051142007112503052e-01
2.052530497312545776e-01
2.049771249294281006e-01
2.036607116460800171e-01
2.031539529561996460e-01
2.026769220829010010e-01
2.020270973443984985e-01
2.011118084192276001e-01
2.005408257246017456e-01
1.992476433515548706e-01
1.994771063327789307e-01
1.986836194992065430e-01
1.984688788652420044e-01
1.990373879671096802e-01
1.967687457799911499e-01
1.964108794927597046e-01
1.952446401119232178e-01
1.950985491275787354e-01
1.948093473911285400e-01
1.940330266952514648e-01
1.934140920639038086e-01
1.930135488510131836e-01
1.924197971820831299e-01
1.922458559274673462e-01
1.916336268186569214e-01
1.906094849109649658e-01
1.905678510665893555e-01
1.899817436933517456e-01
1.890456974506378174e-01
1.889770776033401489e-01
1.881897300481796265e-01
1.880460828542709351e-01
1.869798898696899414e-01
1.867932379245758057e-01
1.858856976032257080e-01
1.856073737144470215e-01
1.849663406610488892e-01
1.848925650119781494e-01
1.842391937971115112e-01
1.838693916797637939e-01
1.833319365978240967e-01
1.830639243125915527e-01
1.825325042009353638e-01
1.820829361677169800e-01
1.813696771860122681e-01
1.812680214643478394e-01
1.804935634136199951e-01
1.803151518106460571e-01
1.793540269136428833e-01
1.793141514062881470e-01
1.786637604236602783e-01
1.783521771430969238e-01
1.781641244888305664e-01
1.775004565715789795e-01
1.774960905313491821e-01
1.766374707221984863e-01
1.763105094432830811e-01
1.758446246385574341e-01
1.755127459764480591e-01
1.751374453306198120e-01
1.748321056365966797e-01
1.742550283670425415e-01
1.739722639322280884e-01
1.736842840909957886e-01
1.733690500259399414e-01
1.730180531740188599e-01
1.728109568357467651e-01
1.722933799028396606e-01
1.717713177204132080e-01
1.713045537471771240e-01
1.709370315074920654e-01
1.704303920269012451e-01
1.704551726579666138e-01
1.700184196233749390e-01
1.697313636541366577e-01
1.690125912427902222e-01
1.690766960382461548e-01
1.687686741352081299e-01
1.683559119701385498e-01
1.682826131582260132e-01
1.677345484495162964e-01
1.672690659761428833e-01
1.670161783695220947e-01
1.666076779365539551e-01
1.663063615560531616e-01
1.661366820335388184e-01
1.659379154443740845e-01
1.657450497150421143e-01
1.652501523494720459e-01
1.647769808769226074e-01
1.646890342235565186e-01
1.644657105207443237e-01
1.641589701175689697e-01
1.639495640993118286e-01
1.636895388364791870e-01
1.633670926094055176e-01
1.632684320211410522e-01
1.629447937011718750e-01
1.627309173345565796e-01
1.626716405153274536e-01
1.624272018671035767e-01
1.621083021163940430e-01
1.620635688304901123e-01
1.618602275848388672e-01
1.616489142179489136e-01
1.615379005670547485e-01
1.613646149635314941e-01
1.612128615379333496e-01
1.610595583915710449e-01
1.609092801809310913e-01
1.608004420995712280e-01
1.607434898614883423e-01
1.605869084596633911e-01
1.605015993118286133e-01
1.603686809539794922e-01
1.603252738714218140e-01
1.602490991353988647e-01
1.601731628179550171e-01
1.601173430681228638e-01
1.600690186023712158e-01
1.600309610366821289e-01
1.600182801485061646e-01
1.599851250648498535e-01
1.599693000316619873e-01
1.599643081426620483e-01
1.599311232566833496e-01
1.599404811859130859e-01


==> tex/res/data_divinet_loss_deit.csv <==
5.451354384422302246e-01
4.795182347297668457e-01
4.409868419170379639e-01
4.130260944366455078e-01
3.905503749847412109e-01
3.718049824237823486e-01
3.603188991546630859e-01
3.481460511684417725e-01
3.423704206943511963e-01
3.341807425022125244e-01
3.244800567626953125e-01
3.185910880565643311e-01
3.111816942691802979e-01
3.040859103202819824e-01
2.994970679283142090e-01
3.025299310684204102e-01
2.910064458847045898e-01
2.885468602180480957e-01
2.855504453182220459e-01
2.825262546539306641e-01
2.794680595397949219e-01
2.776665687561035156e-01
2.755646109580993652e-01
2.734021544456481934e-01
2.725994288921356201e-01
2.708627581596374512e-01
2.686424255371093750e-01
2.682234644889831543e-01
2.661007344722747803e-01
2.647596001625061035e-01
2.636281251907348633e-01
2.610527873039245605e-01
2.597205638885498047e-01
2.597371041774749756e-01
2.582385241985321045e-01
2.566907107830047607e-01
2.564330101013183594e-01
2.540767192840576172e-01
2.544142603874206543e-01
2.531037926673889160e-01
2.512212097644805908e-01
2.511889636516571045e-01
2.507865428924560547e-01
2.503362596035003662e-01
2.495722919702529907e-01
2.486645430326461792e-01
2.480736374855041504e-01
2.469501048326492310e-01
2.451884150505065918e-01
2.449090927839279175e-01
2.447074204683303833e-01
2.424279153347015381e-01
2.584947347640991211e-01
2.423784732818603516e-01
2.414687424898147583e-01
2.405433356761932373e-01
2.439463734626770020e-01
2.396242469549179077e-01
2.383612692356109619e-01
2.375530302524566650e-01
2.377492189407348633e-01
2.380130141973495483e-01
2.360446900129318237e-01
2.353966236114501953e-01
2.338348031044006348e-01
2.333572804927825928e-01
2.333751767873764038e-01
2.334549427032470703e-01
2.323720157146453857e-01
2.326542586088180542e-01
2.325286865234375000e-01
2.317867279052734375e-01
2.300225645303726196e-01
2.290754169225692749e-01
2.302589416503906250e-01
2.286392599344253540e-01
2.275075763463973999e-01
2.272763550281524658e-01
2.282951027154922485e-01
2.274784445762634277e-01
2.265429049730300903e-01
2.260442972183227539e-01
2.263824343681335449e-01
2.254251092672348022e-01
2.254180461168289185e-01
2.238719910383224487e-01
2.239145189523696899e-01
2.241870313882827759e-01
2.224106937646865845e-01
2.228908836841583252e-01
2.224656641483306885e-01
2.219353467226028442e-01
2.213497608900070190e-01
2.203108966350555420e-01
2.201621681451797485e-01
2.197258919477462769e-01
2.199256271123886108e-01
2.197265326976776123e-01
2.189874798059463501e-01
2.180323451757431030e-01
2.175351083278656006e-01
2.182830274105072021e-01
2.167960554361343384e-01
2.166408002376556396e-01
2.169713079929351807e-01
2.166488319635391235e-01
2.152959853410720825e-01
2.152847349643707275e-01
2.140037566423416138e-01
2.143307775259017944e-01
2.139449715614318848e-01
2.138592451810836792e-01
2.135256230831146240e-01
2.128682434558868408e-01
2.118300646543502808e-01
2.116875350475311279e-01
2.119401991367340088e-01
2.114006280899047852e-01
2.104160487651824951e-01
2.102678716182708740e-01
2.099424749612808228e-01
2.097392529249191284e-01
2.090666443109512329e-01
2.086553275585174561e-01
2.082303017377853394e-01
2.082086801528930664e-01
2.075913846492767334e-01
2.077306210994720459e-01
2.067766636610031128e-01
2.063208967447280884e-01
2.056927382946014404e-01
2.053774148225784302e-01
2.053666859865188599e-01
2.052224278450012207e-01
2.044840753078460693e-01
2.046376913785934448e-01
2.039230167865753174e-01
2.041395157575607300e-01
2.030399441719055176e-01
2.030585706233978271e-01
2.022605091333389282e-01
2.024326622486114502e-01
2.023517787456512451e-01
2.014732956886291504e-01
2.012811750173568726e-01
2.007733136415481567e-01
2.011057585477828979e-01
2.006716579198837280e-01
1.999448835849761963e-01
1.998003423213958740e-01
1.994292736053466797e-01
1.989556849002838135e-01
1.984794437885284424e-01
1.982771605253219604e-01
1.983676403760910034e-01
1.984835267066955566e-01
1.974780261516571045e-01
1.972958147525787354e-01
1.970601975917816162e-01
1.969127804040908813e-01
1.965496093034744263e-01
1.959367543458938599e-01
1.959270089864730835e-01
1.958570033311843872e-01
1.960772275924682617e-01
1.953859627246856689e-01
1.952767223119735718e-01
1.952106803655624390e-01
1.946360021829605103e-01
1.944412738084793091e-01
1.944015473127365112e-01
1.938303112983703613e-01
1.941714584827423096e-01
1.934892684221267700e-01
1.933770477771759033e-01
1.930032670497894287e-01
1.930959969758987427e-01
1.929377466440200806e-01
1.926764547824859619e-01
1.926124393939971924e-01
1.922315508127212524e-01
1.922352612018585205e-01
1.922305524349212646e-01
1.917065829038619995e-01
1.919704079627990723e-01
1.917588114738464355e-01
1.914557218551635742e-01
1.914258301258087158e-01
1.913136690855026245e-01
1.912972629070281982e-01
1.912890970706939697e-01
1.912605911493301392e-01
1.910708397626876831e-01
1.910665035247802734e-01
1.910749971866607666e-01
1.910423040390014648e-01
1.910554319620132446e-01
1.910246461629867554e-01
1.909789443016052246e-01
1.909532546997070312e-01


==> tex/res/data_divinet_loss_dino.csv <==
5.241671204566955566e-01
4.452089667320251465e-01
3.952919244766235352e-01
3.583884537220001221e-01
3.299561738967895508e-01
3.078850507736206055e-01
2.924288213253021240e-01
2.802252769470214844e-01
2.727944254875183105e-01
2.643259465694427490e-01
2.549469769001007080e-01
2.493238002061843872e-01
2.427029311656951904e-01
2.378540486097335815e-01
2.335918992757797241e-01
2.355615645647048950e-01
2.277330458164215088e-01
2.249820828437805176e-01
2.229702323675155640e-01
2.206472605466842651e-01
2.190214693546295166e-01
2.173702120780944824e-01
2.155677378177642822e-01
2.147899121046066284e-01
2.138506919145584106e-01
2.128720283508300781e-01
2.121269702911376953e-01
2.112710773944854736e-01
2.105665057897567749e-01
2.100292146205902100e-01
2.076073884963989258e-01
2.079991102218627930e-01
2.059506773948669434e-01
2.058557569980621338e-01
2.052136361598968506e-01
2.054967433214187622e-01
2.041724920272827148e-01
2.037771493196487427e-01
2.029562294483184814e-01
2.033620923757553101e-01
2.019209712743759155e-01
2.015799134969711304e-01
2.010700553655624390e-01
2.011154443025588989e-01
2.003419548273086548e-01
2.001049220561981201e-01
1.997418403625488281e-01
1.990431249141693115e-01
1.996569782495498657e-01
1.986809670925140381e-01
1.980348229408264160e-01
1.979192942380905151e-01
2.061458081007003784e-01
1.969226449728012085e-01
1.971596479415893555e-01
1.967314183712005615e-01
1.979970186948776245e-01
1.959144175052642822e-01
1.960637122392654419e-01
1.955196261405944824e-01
1.951783746480941772e-01
1.943247020244598389e-01
1.948545575141906738e-01
1.944964230060577393e-01
1.934360265731811523e-01
1.937837004661560059e-01
1.935046613216400146e-01
1.929524391889572144e-01
1.930747777223587036e-01
1.922850757837295532e-01
1.922672837972640991e-01
1.921009570360183716e-01
1.924209296703338623e-01
1.915642470121383667e-01
1.915163844823837280e-01
1.913847625255584717e-01
1.909601837396621704e-01
1.904675215482711792e-01
1.903315186500549316e-01
1.903944015502929688e-01
1.906337738037109375e-01
1.896359771490097046e-01
1.888077557086944580e-01
1.893414109945297241e-01
1.891668140888214111e-01
1.893257647752761841e-01
1.883820146322250366e-01
1.881768554449081421e-01
1.885140240192413330e-01
1.874802112579345703e-01
1.873497068881988525e-01
1.872433125972747803e-01
1.872356832027435303e-01
1.870483458042144775e-01
1.869875192642211914e-01
1.870686411857604980e-01
1.864342838525772095e-01
1.862228661775588989e-01
1.855983287096023560e-01
1.864610910415649414e-01
1.858658194541931152e-01
1.849647164344787598e-01
1.857677251100540161e-01
1.846750527620315552e-01
1.848421841859817505e-01
1.839552670717239380e-01
1.847140043973922729e-01
1.837328523397445679e-01
1.840434372425079346e-01
1.838694065809249878e-01
1.830756217241287231e-01
1.830465495586395264e-01
1.828133165836334229e-01
1.826794594526290894e-01
1.824134588241577148e-01
1.823007911443710327e-01
1.818425059318542480e-01
1.816076934337615967e-01
1.815309375524520874e-01
1.814039945602416992e-01
1.808009296655654907e-01
1.806029081344604492e-01
1.810999214649200439e-01
1.804360002279281616e-01
1.803277134895324707e-01
1.799553781747817993e-01
1.793344765901565552e-01
1.794562935829162598e-01
1.794753968715667725e-01
1.792537868022918701e-01
1.789937913417816162e-01
1.786799877882003784e-01
1.787706613540649414e-01
1.782368868589401245e-01
1.781101822853088379e-01
1.777855902910232544e-01
1.777920424938201904e-01
1.776606738567352295e-01
1.773697882890701294e-01
1.771790385246276855e-01
1.773451864719390869e-01
1.767276227474212646e-01
1.764114052057266235e-01
1.766395568847656250e-01
1.761237084865570068e-01
1.762228161096572876e-01
1.757852584123611450e-01
1.758554875850677490e-01
1.757274270057678223e-01
1.754443198442459106e-01
1.752523630857467651e-01
1.751529723405838013e-01
1.749044060707092285e-01
1.748740822076797485e-01
1.741365492343902588e-01
1.741780191659927368e-01
1.742866635322570801e-01
1.739046573638916016e-01
1.738253682851791382e-01
1.737047135829925537e-01
1.734509021043777466e-01
1.736353337764739990e-01
1.733056902885437012e-01
1.730507910251617432e-01
1.727407425642013550e-01
1.727748215198516846e-01
1.725093275308609009e-01
1.723876595497131348e-01
1.723047047853469849e-01
1.721443086862564087e-01
1.720747649669647217e-01
1.719665229320526123e-01
1.716990917921066284e-01
1.716269701719284058e-01
1.716044247150421143e-01
1.716243475675582886e-01
1.713529527187347412e-01
1.712539792060852051e-01
1.711670607328414917e-01
1.711544096469879150e-01
1.711959242820739746e-01
1.710021495819091797e-01
1.708819717168807983e-01
1.709812134504318237e-01
1.706874966621398926e-01
1.707138270139694214e-01
1.707167029380798340e-01
1.706135272979736328e-01
1.706560701131820679e-01
1.706954091787338257e-01
1.704786717891693115e-01
1.704546958208084106e-01
1.705436557531356812e-01
1.704583168029785156e-01
1.704290211200714111e-01
1.704107224941253662e-01
1.703694611787796021e-01
1.703741699457168579e-01
1.703846007585525513e-01
1.704109162092208862e-01


==> tex/res/data_lp_cls_deit.csv <==
6.503108978271484375e+00
2.437061500549316406e+01
3.840202331542968750e+01
4.758330535888671875e+01
5.446468353271484375e+01
5.895846557617187500e+01
6.274832534790039062e+01
6.469905853271484375e+01
6.675701904296875000e+01
6.755022430419921875e+01
6.951451110839843750e+01
7.082190704345703125e+01
7.227040863037109375e+01
7.315210723876953125e+01
7.407086944580078125e+01
7.489596557617187500e+01
7.555604553222656250e+01
7.622369384765625000e+01
7.655293273925781250e+01
7.678850555419921875e+01
7.748564910888671875e+01
7.749043273925781250e+01
7.786711120605468750e+01
7.838607788085937500e+01
7.828164672851562500e+01
7.880739593505859375e+01
7.890664672851562500e+01
7.896444702148437500e+01
7.912587738037109375e+01
7.923190307617187500e+01
7.974530029296875000e+01
7.973254394531250000e+01
7.984693908691406250e+01
7.995774841308593750e+01
8.029695129394531250e+01
8.024912261962890625e+01
8.023198699951171875e+01
8.046875000000000000e+01
8.052574920654296875e+01
8.045160675048828125e+01
8.075055694580078125e+01
8.077965545654296875e+01
8.085858154296875000e+01
8.100804901123046875e+01
8.102877807617187500e+01
8.124082946777343750e+01
8.137396240234375000e+01
8.134606170654296875e+01
8.161511230468750000e+01
8.148995208740234375e+01
8.142179870605468750e+01
8.168207550048828125e+01
8.177096557617187500e+01
8.161351776123046875e+01
8.166175079345703125e+01
8.181879425048828125e+01
8.194515228271484375e+01
8.194235992431640625e+01
8.194834136962890625e+01
8.206752014160156250e+01
8.193319702148437500e+01
8.211136627197265625e+01
8.218032836914062500e+01
8.221699523925781250e+01
8.224131011962890625e+01
8.215042877197265625e+01
8.231106567382812500e+01
8.239955139160156250e+01
8.247129821777343750e+01
8.229950714111328125e+01
8.251873779296875000e+01
8.245336151123046875e+01
8.243423461914062500e+01
8.252551269531250000e+01
8.250238800048828125e+01
8.262356567382812500e+01
8.270926666259765625e+01
8.261399841308593750e+01
8.279814910888671875e+01
8.270726776123046875e+01
8.272122192382812500e+01
8.273118591308593750e+01
8.274433898925781250e+01
8.277144622802734375e+01
8.285276031494140625e+01
8.277064514160156250e+01
8.287707519531250000e+01
8.281927490234375000e+01
8.291533660888671875e+01
8.289700317382812500e+01
8.288863372802734375e+01
8.285873413085937500e+01
8.291693115234375000e+01
8.288145446777343750e+01
8.291254425048828125e+01
8.289460754394531250e+01
8.290657043457031250e+01
8.289261627197265625e+01
8.289859771728515625e+01
8.291454315185546875e+01


==> tex/res/data_lp_cls_divineb.csv <==
8.644770622253417969e+00
3.139787864685058594e+01
4.820352172851562500e+01
5.828523635864257812e+01
6.394052886962890625e+01
6.862763214111328125e+01
7.027702331542968750e+01
7.134805297851562500e+01
7.327008819580078125e+01
7.403292083740234375e+01
7.511758422851562500e+01
7.564214324951171875e+01
7.639110565185546875e+01
7.656289672851562500e+01
7.722616577148437500e+01
7.778379821777343750e+01
7.812181091308593750e+01
7.823740386962890625e+01
7.822783660888671875e+01
7.873086547851562500e+01
7.868383026123046875e+01
7.892737579345703125e+01
7.907007598876953125e+01
7.890824127197265625e+01
7.926060485839843750e+01
7.922792053222656250e+01
7.940170288085937500e+01
7.948301696777343750e+01
7.954360961914062500e+01
7.956712341308593750e+01
7.960658264160156250e+01
7.983776855468750000e+01
7.983538055419921875e+01
7.982023620605468750e+01
8.000199127197265625e+01
7.999521636962890625e+01
7.984136199951171875e+01
8.025868988037109375e+01
7.998365783691406250e+01
8.013671875000000000e+01
8.031608581542968750e+01
8.039620208740234375e+01
8.027024841308593750e+01
8.026945495605468750e+01
8.053451538085937500e+01
8.048070526123046875e+01
8.063815307617187500e+01
8.045878601074218750e+01
8.068438720703125000e+01
8.082270050048828125e+01
8.067203521728515625e+01
8.073421478271484375e+01
8.062101745605468750e+01
8.080397033691406250e+01
8.061145019531250000e+01
8.088767242431640625e+01
8.089485168457031250e+01
8.100167083740234375e+01
8.089723968505859375e+01
8.111846160888671875e+01
8.112922668457031250e+01
8.097058105468750000e+01
8.106385803222656250e+01
8.111208343505859375e+01
8.110012817382812500e+01
8.115433502197265625e+01
8.124202728271484375e+01
8.122050476074218750e+01
8.129823303222656250e+01
8.131497192382812500e+01
8.134885406494140625e+01
8.155771636962890625e+01
8.138951110839843750e+01
8.147002410888671875e+01
8.144850158691406250e+01
8.153579711914062500e+01
8.158242797851562500e+01
8.149154663085937500e+01
8.161152648925781250e+01
8.159199523925781250e+01
8.157964324951171875e+01
8.169683074951171875e+01
8.170041656494140625e+01
8.178571319580078125e+01
8.173748779296875000e+01
8.171356964111328125e+01
8.177535247802734375e+01
8.176219940185546875e+01
8.175462341308593750e+01
8.176299285888671875e+01
8.176139831542968750e+01
8.185148620605468750e+01
8.189333343505859375e+01
8.183155059814453125e+01
8.185308074951171875e+01
8.187101745605468750e+01
8.187340545654296875e+01
8.186942291259765625e+01
8.188536071777343750e+01
8.189333343505859375e+01


==> tex/res/data_lp_cls_divinet.csv <==
2.033482170104980469e+01
4.014150238037109375e+01
5.118702316284179688e+01
5.826251602172851562e+01
6.140864181518554688e+01
6.391741180419921875e+01
6.533522033691406250e+01
6.600406646728515625e+01
6.766581726074218750e+01
6.821707916259765625e+01
6.962292480468750000e+01
7.062380218505859375e+01
7.171077728271484375e+01
7.213687896728515625e+01
7.270687103271484375e+01
7.334980773925781250e+01
7.364198303222656250e+01
7.396842956542968750e+01
7.481226348876953125e+01
7.511360168457031250e+01
7.479232788085937500e+01
7.520368194580078125e+01
7.541732788085937500e+01
7.569834136962890625e+01
7.559430694580078125e+01
7.592673492431640625e+01
7.587571716308593750e+01
7.627191925048828125e+01
7.649035644531250000e+01
7.664899444580078125e+01
7.666932678222656250e+01
7.721620178222656250e+01
7.763433074951171875e+01
7.732701110839843750e+01
7.752351379394531250e+01
7.732342529296875000e+01
7.774673461914062500e+01
7.798270416259765625e+01
7.799665069580078125e+01
7.812460327148437500e+01
7.809789276123046875e+01
7.850645446777343750e+01
7.846260833740234375e+01
7.851641845703125000e+01
7.888313293457031250e+01
7.868821716308593750e+01
7.912109375000000000e+01
7.931201934814453125e+01
7.942920684814453125e+01
7.948860168457031250e+01
7.934310913085937500e+01
7.941685485839843750e+01
7.973174285888671875e+01
7.989875793457031250e+01
7.986009216308593750e+01
8.003348541259765625e+01
8.022480773925781250e+01
8.041812896728515625e+01
8.002829742431640625e+01
8.049385833740234375e+01
8.035554504394531250e+01
8.066366577148437500e+01
8.075852966308593750e+01
8.081273651123046875e+01
8.094746398925781250e+01
8.103675079345703125e+01
8.112643432617187500e+01
8.127551269531250000e+01
8.134645843505859375e+01
8.123405456542968750e+01
8.150988769531250000e+01
8.161471557617187500e+01
8.162707519531250000e+01
8.155891418457031250e+01
8.161750793457031250e+01
8.181082916259765625e+01
8.185387420654296875e+01
8.193319702148437500e+01
8.195989990234375000e+01
8.215003204345703125e+01
8.213249206542968750e+01
8.230548095703125000e+01
8.223971557617187500e+01
8.230827331542968750e+01
8.232541656494140625e+01
8.232740783691406250e+01
8.229312896728515625e+01
8.253627014160156250e+01
8.246093750000000000e+01
8.253467559814453125e+01
8.253667449951171875e+01
8.259008026123046875e+01
8.260682678222656250e+01
8.259606170654296875e+01
8.266820526123046875e+01
8.263831329345703125e+01
8.270248413085937500e+01
8.269252014160156250e+01
8.268454742431640625e+01
8.269451904296875000e+01


==> tex/res/data_lp_gap_deit.csv <==
5.375876903533935547e+00
2.185706329345703125e+01
3.614038467407226562e+01
4.574577331542968750e+01
5.301139831542968750e+01
5.784996795654296875e+01
6.184709930419921875e+01
6.402024841308593750e+01
6.620735168457031250e+01
6.712133026123046875e+01
6.913105773925781250e+01
7.028619384765625000e+01
7.181002807617187500e+01
7.272321319580078125e+01
7.374720764160156250e+01
7.461535644531250000e+01
7.530173492431640625e+01
7.574816894531250000e+01
7.602798461914062500e+01
7.655173492431640625e+01
7.698860168457031250e+01
7.716198730468750000e+01
7.745455932617187500e+01
7.775071716308593750e+01
7.793606567382812500e+01
7.838926696777343750e+01
7.847457122802734375e+01
7.854432678222656250e+01
7.867626190185546875e+01
7.853954315185546875e+01
7.918407440185546875e+01
7.933912658691406250e+01
7.929248809814453125e+01
7.942522430419921875e+01
7.962890625000000000e+01
7.966039276123046875e+01
7.967594146728515625e+01
7.982979583740234375e+01
7.991510009765625000e+01
7.998804473876953125e+01
8.019570922851562500e+01
8.022720336914062500e+01
8.033003997802734375e+01
8.040058898925781250e+01
8.042490386962890625e+01
8.054926300048828125e+01
8.071428680419921875e+01
8.059869384765625000e+01
8.085260009765625000e+01
8.082549285888671875e+01
8.074378204345703125e+01
8.073541259765625000e+01
8.096739196777343750e+01
8.092275238037109375e+01
8.093192291259765625e+01
8.098174285888671875e+01
8.104950714111328125e+01
8.111527252197265625e+01
8.119738769531250000e+01
8.118701934814453125e+01
8.109056091308593750e+01
8.117665863037109375e+01
8.135004425048828125e+01
8.142339324951171875e+01
8.138990783691406250e+01
8.144092559814453125e+01
8.140904235839843750e+01
8.146285247802734375e+01
8.145527648925781250e+01
8.147959136962890625e+01
8.139707946777343750e+01
8.150908660888671875e+01
8.154854583740234375e+01
8.158083343505859375e+01
8.153340148925781250e+01
8.164182281494140625e+01
8.179687500000000000e+01
8.173628997802734375e+01
8.177455139160156250e+01
8.186264038085937500e+01
8.178053283691406250e+01
8.180764007568359375e+01
8.179129791259765625e+01
8.184948730468750000e+01
8.182717132568359375e+01
8.189652252197265625e+01
8.197145843505859375e+01
8.182278442382812500e+01
8.192642211914062500e+01
8.191645050048828125e+01
8.190370178222656250e+01
8.193598175048828125e+01
8.191406250000000000e+01
8.190449523925781250e+01
8.191207122802734375e+01
8.189811706542968750e+01
8.193000793457031250e+01
8.191804504394531250e+01
8.192004394531250000e+01
8.191804504394531250e+01


==> tex/res/data_lp_gap_divineb.csv <==
5.666055679321289062e+00
2.548309898376464844e+01
4.303611373901367188e+01
5.398357772827148438e+01
6.059032058715820312e+01
6.550263214111328125e+01
6.748923492431640625e+01
6.888552093505859375e+01
7.112005615234375000e+01
7.188410644531250000e+01
7.292051696777343750e+01
7.376714324951171875e+01
7.416175079345703125e+01
7.461575317382812500e+01
7.543805694580078125e+01
7.567163848876953125e+01
7.616390228271484375e+01
7.623285675048828125e+01
7.628587341308593750e+01
7.677415466308593750e+01
7.662826538085937500e+01
7.680803680419921875e+01
7.700494384765625000e+01
7.706752014160156250e+01
7.727160644531250000e+01
7.745137023925781250e+01
7.737204742431640625e+01
7.750637817382812500e+01
7.740792083740234375e+01
7.750677490234375000e+01
7.778180694580078125e+01
7.784239196777343750e+01
7.778180694580078125e+01
7.792012023925781250e+01
7.810188293457031250e+01
7.809550476074218750e+01
7.813417053222656250e+01
7.833386230468750000e+01
7.818280029296875000e+01
7.836734771728515625e+01
7.833386230468750000e+01
7.856385803222656250e+01
7.832509613037109375e+01
7.853276824951171875e+01
7.863320922851562500e+01
7.868582916259765625e+01
7.872409057617187500e+01
7.873365783691406250e+01
7.894850158691406250e+01
7.887715148925781250e+01
7.900868988037109375e+01
7.892657470703125000e+01
7.887675476074218750e+01
7.897002410888671875e+01
7.893973541259765625e+01
7.905133819580078125e+01
7.924704742431640625e+01
7.920559692382812500e+01
7.921636199951171875e+01
7.928451538085937500e+01
7.932517242431640625e+01
7.924944305419921875e+01
7.936145019531250000e+01
7.932955932617187500e+01
7.938536071777343750e+01
7.946189117431640625e+01
7.951729583740234375e+01
7.960379791259765625e+01
7.954201507568359375e+01
7.958067321777343750e+01
7.974131011962890625e+01
7.983856964111328125e+01
7.967076110839843750e+01
7.973413848876953125e+01
7.972855377197265625e+01
7.986447906494140625e+01
7.986806488037109375e+01
7.990155029296875000e+01
7.985411071777343750e+01
7.992546081542968750e+01
7.984375000000000000e+01
7.997010803222656250e+01
7.995137023925781250e+01
8.000757598876953125e+01
8.004663848876953125e+01
8.009287261962890625e+01
8.013114166259765625e+01
8.006935882568359375e+01
8.013114166259765625e+01
8.011320495605468750e+01
8.016701507568359375e+01
8.016900634765625000e+01
8.016900634765625000e+01
8.021484375000000000e+01
8.017657470703125000e+01
8.020049285888671875e+01
8.020448303222656250e+01
8.021643829345703125e+01
8.021444702148437500e+01
8.021643829345703125e+01


==> tex/res/data_lp_gap_divinet.csv <==
1.688456726074218750e+01
3.798588943481445312e+01
4.990513229370117188e+01
5.746173477172851562e+01
6.144332122802734375e+01
6.409319305419921875e+01
6.575573730468750000e+01
6.649713134765625000e+01
6.736487579345703125e+01
6.817123413085937500e+01
6.955755615234375000e+01
7.048947906494140625e+01
7.128866577148437500e+01
7.157685089111328125e+01
7.222377014160156250e+01
7.279535675048828125e+01
7.279535675048828125e+01
7.345623779296875000e+01
7.388711547851562500e+01
7.421795654296875000e+01
7.420559692382812500e+01
7.432796478271484375e+01
7.459024047851562500e+01
7.477040863037109375e+01
7.462532043457031250e+01
7.467514038085937500e+01
7.489397430419921875e+01
7.525788879394531250e+01
7.541334533691406250e+01
7.591558074951171875e+01
7.563695526123046875e+01
7.598652648925781250e+01
7.637834930419921875e+01
7.643853759765625000e+01
7.625757598876953125e+01
7.621093750000000000e+01
7.657923889160156250e+01
7.693479156494140625e+01
7.677256011962890625e+01
7.696070098876953125e+01
7.703284454345703125e+01
7.723453521728515625e+01
7.739476776123046875e+01
7.748485565185546875e+01
7.776546478271484375e+01
7.750000000000000000e+01
7.810706329345703125e+01
7.812539672851562500e+01
7.819794464111328125e+01
7.827088928222656250e+01
7.816804504394531250e+01
7.831433105468750000e+01
7.855508422851562500e+01
7.866031646728515625e+01
7.857142639160156250e+01
7.892498779296875000e+01
7.900270843505859375e+01
7.917610168457031250e+01
7.893295288085937500e+01
7.920439910888671875e+01
7.926538848876953125e+01
7.931082916259765625e+01
7.957310485839843750e+01
7.954679870605468750e+01
7.980986785888671875e+01
7.968869781494140625e+01
7.980747985839843750e+01
7.995495605468750000e+01
8.010562896728515625e+01
7.993542480468750000e+01
8.023039245605468750e+01
8.036670684814453125e+01
8.038623809814453125e+01
8.039939117431640625e+01
8.039261627197265625e+01
8.053451538085937500e+01
8.049147033691406250e+01
8.067920684814453125e+01
8.088288879394531250e+01
8.087451934814453125e+01
8.092035675048828125e+01
8.111248779296875000e+01
8.114596557617187500e+01
8.104273223876953125e+01
8.108737182617187500e+01
8.116151428222656250e+01
8.114078521728515625e+01
8.124601745605468750e+01
8.124960327148437500e+01
8.127949523925781250e+01
8.127032470703125000e+01
8.137914276123046875e+01
8.134964752197265625e+01
8.134446716308593750e+01
8.143694305419921875e+01
8.137675476074218750e+01
8.143096160888671875e+01
8.144092559814453125e+01
8.145248413085937500e+01
8.143454742431640625e+01

